Achieving Guidance in Applied Machine Learning through Software Engineering Techniques

Development of machine learning (ML) applications is hard. Producing successful applications requires, among others, being deeply familiar with a variety of complex and quickly evolving application programming interfaces (APIs). It is therefore critical to understand what prevents developers from learning these APIs, using them properly at development time, and understanding what went wrong when it comes to debugging. We look at the (lack of) guidance that currently used development environments and ML APIs provide to developers of ML applications, contrast these with software engineering best practices, and identify gaps in the current state of the art. We show that current ML tools fall short of fulfilling some basic software engineering gold standards and point out ways in which software engineering concepts, tools and techniques need to be extended and adapted to match the special needs of ML application development. Our findings point out ample opportunities for research on ML-specific software engineering.

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 3
TITLE: Achieving Guidance in Applied Machine Learning Through Software Engineering Techniques
AUTHORS: Lars Reimann and Günter Kniesel-Wünsche

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This is a very well written paper on existing shortcomings in the development of machine learning applications based on (Python) APIs, which are attributed to the lack of proper software engineering guidance. The paper is well structured and easy to follow; it becomes clear that the authors are well-versed on the topic. 

Given the widespread adoption of ML across all domains any suggestions on how to improve the process of developing ML applications are timely and very valuable. The authors’ observation that current ML tooling falls short of following established SE practices is generally correct; however, it would not be easy (and maybe feasible) to remove the identified inefficiencies. 

It is also commendable that the authors point to specific shortcomings through examples and that the context for a Simple-ML project/framework is sketched.

When describing the phases of developing an ML-application in sections 2.1-2.5 the analogy to SE practices is blurry since the ML workflow is fundamentally different than SW development in general. For example, the subsection on Evaluation-Focused Requirements Engineering states that ML-applications have to set quality metrics: on the one hand this is not identical to the process of requirements elicitation and specification and it is not clear what the ML-domain should ‘borrow’ from conventional Requirements Engineering. After all, the ML algorithms, will form only a part of an entire application (unless the authors refer to pure research-oriented software systems). On the other hand, metrics for assessing the quality of the results are already available in the domain of classification or prediction, there is no need to reinvent the wheel here. Similarly, in subsection 2.2 the need to perform a good split of the data is highly ML-specific and it is not clear how best SE! practices can apply here. 

  => In 2.1 point out that ML is only a part of the application

While the presentation of examples is useful (e.g. problems resulting from hidden and inconsistent constraints, dependencies between API elements, lack of constraint checking, static checking in Python etc.) it would be even more valuable (maybe through a future empirical study) to investigate whether and how ML developers actually ‘suffer’ from these inefficiencies. Eventually all problems are solved through trial-and-error but it would be interesting, for example, to study whether (and how often) misleading errors due to the lack of constraint checking are actually occurring. 

  => Do a study

Many of the observed shortcomings actually refer to problems in the API design itself rather than the code invoking API methods. In other words, proper SE guidelines should have been followed by the designers of the ML-libraries themselves rather than ML application developers. This is for example the case of code executing despite the wrong parameter values, the lack of documentation or the existence of misleading errors. 

  => Clarify that we do talk about APIs and not the invoking code; propose to either change the APIs or - if not possible - to invent mechanism to cope with their shortcomings

Regarding the criticism on the language: the wide adoption of Python by non-computer scientists actually proves that many aspects of the language are well-thought. Turning it to a statically typed language could have side effects which are ignored by the analysis: It would be hard to assess whether programmers actually benefit from the lack of type-checking (in terms of higher productivity) more than what they would gain from static checks solely for the purpose of checking the constraints for an API.

  => Clarify in 3.2 that we do not want to redesign Python, but instead want to provide static checking in a DSL (line 474)

In a similar line of though, the criticism on the poor development environments, points to the need for a highly domain specific language and IDEs for ML-application development. But then, application developers (coming from various disciplines) would have to get familiar with more complex and demanding tools. Failure to properly use them would also lead to similar problems. 

  => Argue that domain specific tools are actually less complex than general purpose ones (Simple-ML DSL vs. Python or Simple-ML IDE vs. PyCharm)

The proposed Simple-ML approach is indeed very promising and an ML-specific IDE would be welcome. However, there seems to be a long way until the desired features can be fully implemented. Even then, the benefit would have to be demonstrated, not only in terms of higher SW quality or higher productivity but also in terms of ease of adoption by end developers.

  => Do a final study after Simple-ML is fully implemented (1. learnability, 2. usability, 3. productivity)
  => use Simple-ML as a tool for teaching



----------------------- REVIEW 2 ---------------------
SUBMISSION: 3
TITLE: Achieving Guidance in Applied Machine Learning Through Software Engineering Techniques
AUTHORS: Lars Reimann and Günter Kniesel-Wünsche

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The submitted paper presents Simple-ML, an approach for providing better support to ML applications developers when dealing with the limitations of current development environments (and practices). The paper motivates the proposal of a new ML-specific development environment with (i) a description about the peculiarities of the workflow developers follow when dealing with ML-related software and (ii) a range of insights about the state of the art about software engineering practices applied to machine learning problems.

The paper is a very good fit within the topics of interest of the ENIAC workshop and it is written in a structured and well-understandable manner (e.g., the main concepts behind ML are succinctly and clearly introduced throughout the paper). Also, the writing style of the paper is very good and the overall "packaging" quality of this piece of research is just about right.  

In the following, points for improvement are reported in order of importance:
- The paper is not deep. I understand that the goal of the paper is to discuss limitations of current ML-based development workflows and to give a hint about what Simple-ML is able to do to solve those limitations, but in some cases, the contents remain quite shallow. I suggest the authors to try to push a little bit more, specially when they describe the desirable guidance in Sections 2.1 and 2.2.

- In the paper the authors make some very strong claims, which seem to be not substantiated by any reference (or even speculative -- i.e., to push towards Simple-ML). The authors should strive more towards objectivity and scientific rigor here. The claims I am referring to are:
---- Lines 76-79: this claim is too strong and it is easy to falsify. For example, at least 2 companies I am in contact with have different professional figures for employees working on the data pipeline (software engineering, devOps) and employees in charge of choosing/tuning the models, performing feature engineering, and analysing the data (data science figures). 
---- Lines 453-456: where is the evidence about the fact that ML researchers appreciate Python's flexibility and developers "would rather benefit from better guidance"? If there is no scientific study explicitly targeting a research question about this aspect, it is strongly suggested to remove this (unsubstantiated and difficult to defend) claim.  

- When discussing hyperparameters in line 256, it would be nice to see a couple of concrete examples, so to make the line of reasoning more tangible.

- Figures 5, 6, 7 should be shown via Listings, not as figures. this also helps in terms of indexing of the paper when it will be online.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 3
TITLE: Achieving Guidance in Applied Machine Learning Through Software Engineering Techniques
AUTHORS: Lars Reimann and Günter Kniesel-Wünsche

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
In this paper, the author explains how ML is applied in the context of SE and which are the most practices used in order to provide guidance to developers and present ideas to improve. In particular, the author focused on supervised techniques.
Despite I believe that this represents a relevant argument, this is already faced by several and important authors that deal with machine learning in the software engineering area.

Here some of these papers.

Menzies, Tim. "Practical machine learning for software engineering and knowledge engineering." Handbook of Software Engineering and Knowledge Engineering: Volume I: Fundamentals. 2001. 837-862.

Zhang, Du, and Jeffrey JP Tsai. "Machine learning and software engineering." Software Quality Journal 11.2 (2003): 87-119.

Zhang, Du, and Jeffrey JP Tsai, eds. Machine learning applications in software engineering. Vol. 16. World Scientific, 2005.

    => This is an entire book

Amershi, Saleema, et al. "Software engineering for machine learning: A case study." 2019 IEEE/ACM 41st International Conference on Software Engineering: Software Engineering in Practice (ICSE-SEIP). IEEE, 2019.

Indeed these papers report best practices and guidelines to use machine learning in software engineering, and the author never refers to these ones.

I believe that is a very tricky topic that needs more than 5 pages of paper.



